The environmental dependence of mid-IR luminous dusty Supernovae

Using the Spitzer and WISE images, we discovered 42 mid-IR luminous dusty supernovae with local integral-field spectroscopy data. The observed mid-IR emission indicates the presence of newly formed dust, or pre-existing dust heated by the radiation from the supernovae or circumstellar medium interactions. We carried out a systematic analysis of the supernova host environments and their dust properties, for understanding the dust-veiled exploding stars, and whether such an intense dust production process is associated with their local environments. We find that dusty supernovae prefer the locations with higher EW(H{\alpha}), lower metallicity, and heavier host extinctions compared to typical SN types, and they show the same increasing sequence in the values of EW(H{\alpha}) and oxygen abundance from hydrogen-rich, type IIn and hydrogen-poor dusty supernovae. These differences in environmental properties of different dusty SN types indicate the diversity of their progenitors. We also found that one marginal correlation is a negative correlation between the SN dust mass and star formation rate. This means that SNe would be more mid-IR luminous and more dust-rich at the region with lower star formation rate. However, the SN dust mass show no correlation with the metallicity and the host extinction, which were thought to be key factors affecting the mass-loss history of progenitors and the CSM environment of SNe. Therefore, the dust formation process in SNe might be insensitive to metallicity and the dust condition of their host environments.

==> table1.dat <==
Name type z-host distance[Mpc] EW(Hα)[A] 12+log(O/H)D16 logΣSFR[M⊙yr−1kpc−2 ] E(B-V)[mag] References
SN 2003gd   IIP     0.0022	8.97	  43.18 ± 3.01    8.49 ± 0.01     -2.241 ± 0.021  0.003 ± 0.121   Van Dyk et al. (2003)
SN 2010dr   IIL     0.0177	78.77     30.02 ± 2.96    8.31 ± 0.02     -2.282 ± 0.034  0.255 ± 0.217   Kinugasa & Takahashi (2010)
SN 2013ej   IIP     0.0022	8.97      17.59 ± 1.20    8.73 ± 0.02     1.065 ± 0.021   1.008 ± 0.727   Valenti et al. (2014)
SN 2014az   IIP     0.0135	59.89     44.77 ± 1.38    8.01 ± 0.01     -2.300 ± 0.033  0.114 ± 0.227   Parker et al. (2014)
SN 2014ay   II      0.0105	46.47     39.25 ± 1.17    8.31 ± 0.02     -1.873 ± 0.000  0.358 ± 0.083   Holoien et al. (2014)
ASASSN-14az IIb     0.0071	31.34     25.48 ± 1.08    7.86 ± 0.09     -2.379 ± 0.000  -               Benetti et al. (2014)
SN 2014cw   II      0.0091	40.23	  -               8.09 ± 0.14     -2.822 ± 0.000  0.279 ± 0.288   Elias-Rosa et al. (2014)
ASASSN-14ma IIP     0.0132	58.54	  64.85 ± 2.31    8.10 ± 0.02     -1.637 ± 0.000  0.152 ± 0.041   Cao et al. (2014)
ASASSN-15ab IIn     0.0176	78.32	  313.14 ± 1.23   8.38 ± 0.01     -3.347 ± 0.001  0.130 ± 0.010   Shappee et al. (2015a)
ASASSN-15jp II      0.0095	42.01	  48.08 ± 3.20    8.28 ± 0.04     -2.455 ± 0.000  0.422           Falco et al. (2015)
ASASSN-15kj Ic      0.0185	82.38	  44.94 ± 1.14    8.61 ± 0.01     -1.943 ± 0.000  0.266 ± 0.045   Shappee & Morrell (2015)
ASASSN-15ln II      0.0151	67.06	  -               8.12 ± 0.10     -2.342 ± 0.000  0.202 ± 0.152   Benetti et al. (2015)
ASASSN-15ng IIP     0.0100	44.23	  130.49 ± 3.25   8.25 ± 0.01     -1.269 ± 0.001  0.235 ± 0.025   Shappee et al. (2015b)
SN 2015bj   II      0.0113	50.04	  40.11 ± 1.91    8.35 ± 0.02     -2.082 ± 0.000  0.203 ± 0.070   Galbany et al. (2016b)
SN 2016B    IIP     0.0044	19.38	  86.01 ± 2.30    7.90 ± 0.02     -1.467 ± 0.001  0.082 ± 0.024   Piascik & Steele (2016)
SN 2016C    IIP     0.0046	20.26	  14.69 ± 1.16    8.43 ± 0.04     -2.738 ± 0.000  -               Sahu et al. (2016)
SN 2016X    IIP     0.0041	18.05	  58.98 ± 3.41    8.01 ± 0.04     -2.437 ± 0.000  0.203 ± 0.100   Zheng & Zhang (2016)
SN 2016aqf  IIP     0.0040	17.61	  121.12 ± 4.16   7.84 ± 0.03     -1.139 ± 0.001  0.098 ± 0.033   Ryder et al. (2016)
SN 2016bkv  IIP     0.0021	8.79	  6.54 ± 0.52     8.77 ± 0.02     -2.336 ± 0.024  0.429 ± 0.204   Hosseinzadeh et al. (2018)
SN 2016blz  II      0.0117	51.83	  69.73 ± 2.00    7.89 ± 0.04     -1.424 ± 0.001  0.294 ± 0.056   Magee et al. (2016)
SN 2016bmi  II      0.0075	33.12	  15.88 ± 1.93    8.19 ± 0.14     -2.838 ± 0.000  -               Magee et al. (2016)
SN 2016cdd  Ib      0.0086	38.05	  994.94 ± 20.23  8.09 ± 0.03     0.314 ± 0.152   0.248 ± 0.036   Hosseinzadeh et al. (2016)
SN 2016cvk  IIn     0.0108	47.81  	  24.37 ± 0.26    8.60 ± 0.04     -4.041 ± 0.010  0.150 ± 0.020   Bersier (2016)
SN 2016cyx  II      0.0137	60.78  	  196.10 ± 5.39   8.55 ± 0.01     -1.025 ± 0.002  0.165 ± 0.028   Falco et al. (2016)
SN 2016gkg  IIb     0.0049	21.59	  -               8.78 ± 0.06     -3.600 ± 0.000  - ± 0.384       Van Dyk et al. (2016)
SN 2016hgm  II      0.0076	33.56	  148.06 ± 5.33   8.36 ± 0.01     -1.372 ± 0.001  0.256 ± 0.033   Dimitriadis et al. (2016)
SN 2016hwn  II      0.0216	96.42	  19.86 ± 5.77    8.28 ± 0.09     -2.867 ± 0.000  -               Bersier (2016)
SN 2016iae  Ic      0.0035	15.41	  317.28 ± 13.39  8.77 ± 0.03     -0.895 ± 0.003  1.019 ± 0.229   Jha et al. (2016)
SN 2017bzb  II      0.0029	12.75	  121.74 ± 18.71  8.04 ± 0.05     -2.425 ± 0.000  0.066 ± 0.097   Morrell et al. (2017)
SN 2017faa  II      0.0185	82.38	  -               8.48 ± 0.01     -1.931 ± 0.000  0.229 ± 0.024   Somero et al. (2017)
SN 2017fbu  II      0.0109	48.25	  120.19 ± 6.59   8.20 ± 0.02     -2.173 ± 0.000  0.067 ± 0.032   Rodriguez & Prieto (2017a)
SN 2017ffq  II      0.0126	55.85	  74.11 ± 1.91    8.51 ± 0.01     -0.948 ± 0.003  0.315 ± 0.047   Rodriguez & Prieto (2017b)
SN 2017fqk  II      0.0102	45.13	  79.26 ± 3.84    8.63 ± 0.02     -2.132 ± 0.000  0.419 ± 0.115   Tartaglia et al. (2017)
SN 2017gax  Ibc     0.0047	20.71	  84.55 ± 2.48    8.85 ± 0.01     -1.840 ± 0.000  0.363 ± 0.036   Jha et al. (2017)
SN 2017gmr  IIP     0.0050	22.03	  57.65 ± 2.35    8.42 ± 0.02     -1.922 ± 0.000  0.322 ± 0.055   Andrews et al. (2019)
SN 2017hcc  IIn     0.0168	74.71	  13.44 ± 0.59    7.88 ± 0.10     -3.338 ± 0.000  0.249 ± 0.232   Dong et al. (2017)
SN 2017hpi  II      0.0056	24.69	  -               8.39 ± 0.04     -2.341 ± 0.000  0.212 ± 0.139   O’Neill et al. (2017)
SN 2017ivv  II/IIb*  0.0055	24.25	  62.32 ± 6.13    8.30 ± 0.10     -2.659 ± 0.000  0.058 ± 0.082   Guti´errez et al. (2020)
SN 2018pq   IIP     0.0069	30.45	  -               8.71 ± 0.01     0.180 ± 0.213   0.394 ± 0.044   Dubey et al. (2025)
SN 2018bbl  II      0.0060	26.46	  14.17 ± 1.08    8.49 ± 0.06     -2.975 ± 0.000  0.236 ± 0.186   Cartier et al. (2018)
SN 2018cuf  II      0.0105	46.47	  48.97 ± 1.36    8.67 ± 0.03     -2.350 ± 0.000  0.254 ± 0.074   Jha et al. (2018)
SN 2020tlf  IIP/L   0.0085	37.56	  115.73 ± 0.33   8.23 ± 0.05     -1.209 ± 0.031  0.064 ± 0.033   Jacobson-Gal´an et al. (2022)


Note—All the supernova types, host redshift，redshift-dependent distances and environmental parameters are taken from the IFU sample of G18 (Galbany et al. 2018),
P23 (Pessi et al. 2023a) and M23 (Moriya et al. 2023). *As discussed by Guti´errez et al. (2020), SN2017ivv has a lower hydrogen mass
than a typical SN II but more than a SN IIb, we included it in the group of H-poor SNe and labeled with II/IIb.

==> table3.dat <==
Name MJD Epoch[days] f_3.4µm[µJy] f_4.6µm[µJy] R_BB[1e16cm] M_dust[1e-5M⊙] T_dust[K] L_dust[1e6L⊙]
SN 2003gd∗  53211   409  20 ± 3     71 ± 14     0.4             1.1             520         0.1
SN2010dr    55570   220  319 ± 14   395 ± 15    0.69 ± 0.08     53.7 ± 11.2     851 ± 41    19.42 ± 0.02
SN 2013ej∗  56673   238  823 ± 99   1525 ± 98   1.7             62              490         2.9
            56862   261  630 ± 75    1201 ± 55  1.6             74              465         2.2
            57036   439  41 ± 7     133 ± 15    1.2             64              360         0.4
SN 2014az   56831   54   203 ± 8    227 ± 14    0.44 ± 0.07     22.5 ± 6.4      928 ± 60    10.81 ± 0.01
            57011   233  40 ± 10    63 ± 14     0.39 ± 0.20     16.7 ± 9.9      719 ± 162   3.55 ± 0.01
SN 2014ay   56918   137  110 ± 7    188 ± 11    0.77 ± 0.12     65.6 ± 19.5     679 ± 37    11.73 ± 0.01
            57101   319  < 21       69 ± 9      < 1.47          < 232           < 456       < 11.61
ASASSN-14az 56827   30   612 ± 7    790 ± 13    1.04 ± 0.04     121.6 ± 9.1     824 ± 13    39.72 ± 0.03
            57006   208  45 ± 8     161 ± 16    2.12 ± 0.67     481.1 ± 301.6   464 ± 39    25.64 ± 0.08
SN 2014cw   57166   267  38 ± 10    70 ± 16     0.54 ± 0.28     31.6 ± 19.7     644 ± 129   4.81 ± 0.01
ASASSN-14ma 57198   194  41 ± 9     60 ± 15     0.35 ± 0.21     13.5 ± 15.9     749 ± 176   3.27 ± 0.01
ASASSN-15ab 57230   205  51 ± 10    188 ± 18    2.37 ± 0.78     604.0 ± 394.8   459 ± 41    31.27 ± 0.10
            57419   394  34 ± 9     126 ± 17    1.99 ± 0.92     424.4 ± 391.2   456 ± 57    21.31 ± 0.03
ASASSN-15jp 57369   206  59 ± 9     91 ± 15     0.46 ± 0.19     23.6 ± 18.5     726 ± 109   5.18 ± 0.01
ASASSN-15kj 57378   204  1220 ± 12  1450 ± 15   1.22 ± 0.03     170.5 ± 8.5     884 ± 10    69.92 ± 0.05
            57568   395  995 ± 16   1370 ± 13   1.51 ± 0.05     254.7 ± 15.3    785 ± 11    71.33 ± 0.06
            57738   565  696 ± 12   1020 ± 16   1.45 ± 0.06     232.3 ± 18.8    748 ± 12    56.34 ± 0.05
            57934   760  305 ± 12   528 ± 15    1.33 ± 0.11     193.2 ± 30.8    673 ± 20    33.53 ± 0.02
            58099   925  180 ± 10   327 ± 16    1.13 ± 0.15     138.7 ± 35.1    652 ± 30    21.92 ± 0.02
ASASSN-15ln 57389   196  69 ± 7     91 ± 14     0.37 ± 0.13     15.2 ± 10.5     807 ± 114   4.64 ± 0.01
ASASSN-15ng 57421   194  58 ± 9     178 ± 13    1.77 ± 0.45     337.2 ± 171.5   498 ± 37    22.63 ± 0.03
SN 2015bj   57576   227  57 ± 9     77 ± 10     0.35 ± 0.12     13.6 ± 9.2      795 ± 117   3.96 ± 0.01
SN 2016B    57543   152  459 ± 9    687 ± 15    1.22 ± 0.07     164.4 ± 17.4    739 ± 15    38.23 ± 0.04
            57742   351  36 ± 10    137 ± 21    2.12 ± 1.04     481.4 ± 472.0   453 ± 59    23.74 ± 0.03
SN 2016C    57578   187  63 ± 10    119 ± 19    0.72 ± 0.29     55.8 ± 44.3     639 ± 87    8.24 ± 0.01
SN 2016X    57560   152  513 ± 8    487 ± 14    0.48 ± 0.04     28.5 ± 3.9      1092 ± 40   24.18 ± 0.01
            57756   349  142 ± 10   230 ± 17    0.79 ± 0.15     69.3 ± 25.4     702 ± 48    13.72 ± 0.01
            57920   513  43 ± 7     169 ± 15    2.48 ± 0.73     661.7 ± 390.4   446 ± 35    30.81 ± 0.04
SN 2016aqf  57646   202  101 ± 4    113 ± 8     0.31 ± 0.05     11.1 ± 3.7      929 ± 71    5.38 ± 0.01
SN 2016bkv  57708   239  221 ± 13   218 ± 19    0.35 ± 0.08     14.5 ± 6.0      1047 ± 113  10.52 ± 0.01
            57866   397  321 ± 13   329 ± 24    0.46 ± 0.08     25.0 ± 8.4      1005 ± 83   15.71 ± 0.01
            58070   601  133 ± 16   186 ± 20    0.57 ± 0.16     36.6 ± 20.2     775 ± 89    9.84 ± 0.01
SN 2016blz  57599   111  162 ± 7    303 ± 12    1.12 ± 0.11     138 ± 26.5      643 ± 22    20.82 ± 0.01
            57798   309  102 ± 7    149 ± 12    0.54 ± 0.10     32.8 ± 9.9      754 ± 54    8.09 ± 0.008
SN 2016bmi  57647   154  217 ± 9    384 ± 16    1.17 ± 0.12     150.0 ± 30.1    663 ± 24    24.92 ± 0.03
            57839   347  67 ± 8     120 ± 13    0.67 ± 0.19     49.6 ± 27       655 ± 63    7.94 ± 0.01
SN 2016cdd  57580   58   267 ± 7    342 ± 13    0.68 ± 0.06     51.4 ± 9.0      829 ± 31    17.13 ± 0.01
            57775   253  76 ± 8     120 ± 13    0.58 ± 0.15     34.2 ± 17.6     710 ± 69    7.02 ± 0.01
            57942   420  23 ± 7     55 ± 13     0.71 ± 0.46     54 ± 47.6       556 ± 113   5.17 ± 0.01
SN 2016cvk  57887   335  31 ± 10    61 ± 16     0.54 ± 0.33     31.8 ± 32.2     626 ± 144   4.41 ± 0.01
SN 2016cyx  57768   192  81 ± 12    116 ± 15    0.47 ± 0.16     24.6 ± 16.7     762 ± 106   6.26 ± 0.01
SN 2016gkg  57740   89   173 ± 10   302 ± 15    1.02 ± 0.14     114.7 ± 29.7    667 ± 32    19.4 ± 0.01
            57935   284  178 ± 8    264 ± 13    0.75 ± 0.09     61.5 ± 14.9     744 ± 35    14.61 ± 0.01
            58101   449  145 ± 10   267 ± 16    1.03 ± 0.16     116.3 ± 35.7    648 ± 35    18.12 ± 0.01
            58302   650  98 ± 8     242 ± 18    1.52 ± 0.28     251.1 ± 90.2    550 ± 30    23.35 ± 0.07
            58464   813  38 ± 9     124 ± 19    1.64 ± 0.75     290.0 ± 262.4   482 ± 60    17.54 ± 0.02
            58667   1016 44 ± 8     114 ± 16    1.1 ± 0.42      131.4 ± 100.3   540 ± 63    11.51 ± 0.01
            58828   1177 21 ± 7     38 ± 12     0.37 ± 0.29     15.2 ± 23.6     658 ± 180   2.48 ± 0.01
SN 2016hgm  57947   267  47 ± 11    111 ± 20    0.96 ± 0.47     98.5 ± 96.5     566 ± 88    9.98 ± 0.01
SN 2016hwn  57902   203  54 ± 8     102 ± 14    0.66 ± 0.23     47.5 ± 33.1     639 ± 77    7.04 ± 0.01
SN 2016iae  57783   84   285 ± 21   578 ± 27    1.76 ± 0.25     336.2 ± 93.9    612 ± 30    43.5 ± 0.02
SN 2017bzb  58061   242  247 ± 7    653 ± 14    2.75 ± 0.15     813.3 ± 90.4    533 ± 9     68.2 ± 0.09
SN 2017faa  58128   197  294 ± 10   359 ± 17     0.64 ± 0.07    46.6 ± 9.93     861 ± 40    17.53 ± 0.01
            58287   355  355 ± 12   422 ± 13    0.66 ± 0.06     50.2 ± 8.24     882 ± 34    20.44 ± 0.02
            58493   562  123 ± 13   177 ± 18    0.59 ± 0.16     38.5 ± 19.6     757 ± 79    9.64 ± 0.01
            58654   723  60 ± 9     91 ± 14     0.46 ± 0.18     22.9 ± 17.7     731 ± 110   5.14 ± 0.01
SN 2017fbu  58124   187  47 ± 9     74 ± 15     0.42 ± 0.21     19.7 ± 9.3      720 ± 138   4.23 ± 0.01
SN 2017ffq  58195   251  102 ± 11   88 ± 13     0.17 ± 0.07     3.7 ± 2.8       1223 ± 276  4.76 ± 0.01
            58359   415  6 ± 2      11 ± 3      0.20 ± 0.15     4.4 ± 6.7       662 ± 179   0.73 ± 0.01
SN 2017fqk  58132   173  39 ± 11    55 ± 19     0.32 ± 0.24     11.3 ± 10.3     768 ± 242   2.95 ± 0.01
SN 2017gax  58124   145  143 ± 10   264 ± 10    1.03 ± 0.13     117 ± 28.8      646 ± 30    17.91 ± 0.01
            58327   347  34 ± 11    56 ± 11     0.40 ± 0.25     17.9 ± 21.7     692 ± 166   3.39 ± 0.01
SN 2017gmr  58124   124  1300 ± 13  1790 ± 15   1.74 ± 0.04     336.8 ± 15.1    783 ± 8     93.54 ± 0.08
            58324   324  134 ± 11   244 ± 15    0.98 ± 0.17     103.9 ± 35.4    652 ± 41    16.37 ± 0.02
            58485   484  < 39       89 ± 16     < 0.84          < 77.1          < 568       < 7.89
SN 2017hcc  58287   259  764 ± 10   1060 ± 21   1.36 ± 0.06     207.0 ± 18.3    777 ± 14    56.13 ± 0.05
            58450   421  1550 ± 11  1480 ± 17   0.85 ± 0.03     87.2 ± 4.7      1088 ± 16   72.62 ± 0.04
            58651   623  1070 ± 12  1290 ± 14   1.18 ± 0.04     159.6 ± 9.2     872 ± 12    62.63 ± 0.05
            58814   785  800 ± 8    1080 ± 15   1.3 ± 0.04      190.6 ± 11.7    796 ± 10    55.72 ± 0.05
            59019   990  413 ± 9    733 ± 18    1.63 ± 0.10     289.3 ± 33.3    662 ± 13    47.74 ± 0.05
            59179   1151 323 ± 7    605 ± 13    1.6 ± 0.08      279.8 ± 29.2    641 ± 11    41.72 ± 0.02
            59383   1354 180 ± 8    355 ± 20    1.32 ± 0.175    189.4 ± 49.7    622 ± 27    25.83 ± 0.01
SN 2017hpi  58221   169  221 ± 9    433 ± 15    1.45 ± 0.13     227.8 ± 40.4    624 ± 19    31.41 ± 0.02
            58431   378  43 ± 7     144 ± 13    1.82 ± 0.55     355.2 ± 213.4   477 ± 40    20.84 ± 0.02
SN 2017ivv  58240   141  141 ± 7    439 ± 16    2.85 ± 0.28     871.2 ± 171.8   494 ± 14    57.12 ± 0.06
            58404   305  31 ± 6     61 ± 12     0.51 ± 0.25     32.8 ± 23.3     622 ± 97    4.46 ± 0.01
SN 2018pq   58304   147  63 ± 9     239 ± 12    2.82 ± 0.67     852.8 ± 402.2   452 ± 30    41.65 ± 0.05
SN 2018bbl  58423   202  < 24       125 ± 14    < 4.23          < 1919.5        < 373       < 47.34
SN 2018cuf  58594   301  < 18       72 ± 14     < 2.21          < 522.8         < 410       < 18.11
SN 2020tlf  59382   273  29 ± 7     42 ± 12     0.29 ± 0.20     9.0 ± 12.2      758 ± 203   2.26 ± 0.01
            59587   479  37 ± 9     52 ± 11     0.30 ± 0.17     10.0 ± 11.2     779 ± 182   2.72 ± 0.01


Note—The data at the epoch in bold is used as the dust contribution of each SN in Figure 12. The dust type is classified
into pre-exiting (pre) and newly-formed (nf) dust. *The photometry of SN 2003gd and SN 2013ej are from Spitzer at
3.5µm and 4.5µm, and the corresponding dust parameters are directly from Szalai et al. (2019). 
